Fullerenes in the circumstellar medium of Herbig Ae/Be stars: Insights from the Spitzer mid-infrared spectral catalog

This study presents the largest mid-infrared spectral catalog of Herbig Ae/Be stars to date, containing the Spitzer Infrared Spectrograph spectra of 126 stars. Based on the catalog analysis, two prominent infrared vibrational modes of C\textsubscript{60} bands at 17.4 $\mu m$ and 18.9 $\mu m$ are detected in the spectra of nine sources, while 7.0 $\mu m$ feature is identified in the spectra of HD 319896. The spectral index analysis and the comparison of the known sources with C\textsubscript{60} features indicated that there exist two different types of emission classes among the sample of stars. The infrared spectra of six Herbig Ae/Be stars in this study resemble that of reflection nebulae, and their association with previously known reflection nebulae is confirmed. In the case of three Herbig Ae/Be stars we report the tentative evidence of C\textsubscript{60} emission features originating from the circumstellar disk or nearby diffused emission region. The detection fraction of C\textsubscript{60} in the total HAeBe star sample is $\sim$ 7\%, whereas the detection fraction is 30\% for HAeBe stars associated with nebulosity. In the catalog, C\textsubscript{60} is exclusively present in the circumstellar regions of B type Herbig Ae/Be stars, with no evidence of its presence detected in stars with later spectral types. The present study has increased the number of young stellar objects and reflection nebulae detected with C\textsubscript{60} multifold, which can help in understanding the excitation and formation pathway of the species.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
